Probing the rotational velocity of Galactic WO stars with spectropolarimetry

Oxygen sequence Wolf-Rayet stars (WO) are thought to be the final evolution phase of some high mass stars, as such they may be the progenitors of type Ic SNe as well as potential progenitors of broad-lined Ic and long gamma-ray bursts. We present the first spectropolarimetric observations of the Galactic WO stars WR93b and WR102 obtained with FORS1 on the VLT. We find no sign of a line effect, which could be expected if these stars were rapid rotators. We also place constraints on the amplitude of a potentially undetected line effect. This allows us to derive upper limits on the possible intrinsic continuum polarisation, and find P$_{\rm cont}$ < 0.077 percent and P$_{\rm cont}$ < 0.057 percent for WR93b and WR102, respectively. Furthermore, we derive upper limits on the rotation of our WO stars by considering our results in the context of the wind compression effect. We estimate that for an edge-on case the rotational velocity of WR93b is v$_{\rm rot}$ < 324 km/s while for WR102 v$_{\rm rot}$ < 234 km/s. These correspond to values of v$_{\rm rot}$/v$_{\rm crit}$ <19 percent and <10 percent, respectively, and values of log(j)<18.0 cm$^2$/s for WR93b and <17.6 cm^2 /s for WR102. The upper limits found on v$_{\rm rot}$/v$_{\rm crit}$ and log(j) for our WO stars are therefore similar to the estimates calculated for Galactic WR stars that do show a line effect. Therefore, although the presence of a line effect in single WR stars is indicative of fast rotation, the absence of a line effect does not rule out significant rotation, even when considering the edge-on scenario.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
